Efficient LCU block encodings through Dicke states preparation

With the Quantum Singular Value Transformation (QSVT) emerging as a unifying framework for diverse quantum speedups, the efficient construction of block encodings -- their fundamental input model -- has become increasingly crucial. However, devising explicit block encoding circuits remains a significant challenge. A widely adopted strategy is the Linear Combination of Unitaries (LCU) method. While general, its practical utility is often limited by substantial gate overhead. To address this, we introduce the Fast One-Qubit-Controlled Select LCU (FOQCS-LCU), a compact LCU formulation that requires only a linear number of ancilla qubits and is explicitly decomposed into one- and two-qubit gates. By exploiting the underlying Hamiltonian structure, we design a parametrized family of efficient Dicke state preparation routines, enabling systematic realization of the state preparation oracle at substantially reduced gate cost. The check matrix formalism further yields a constant-depth SELECT oracle, implemented as two fully parallelizable layers of singly controlled Pauli gates. We construct explicit block encoding circuits for representative spin models such as the Heisenberg and spin glass Hamiltonians and provide detailed, non-asymptotic gate counts. Our numerical benchmarks confirm the efficiency of the FOQCS-LCU approach, illustrating over an order-of-magnitude reduction in CNOT count compared to conventional LCU. This framework opens a pathway toward practical, low-depth block encodings for a broad class of structured matrices beyond those considered here.

==> graphs/cmlcu_cnot.dat <==
2 100
3 146
4 192
5 238
6 284
7 330
8 376
9 422
10 468
11 514
12 560
13 606
14 652
15 698
16 744


==> graphs/cmlcu_cnot_sg.dat <==
2 124 160
3 268 340
4 460 580
5 700 880
6 988 1240
7 1324 1660
8 1708 2140
9 2140 2680
10 2620 3280
11 3148 3940
12 3724 4660
13 4348 5440
14 5020 6280
15 5740 7180
16 6508 8140


==> graphs/fable3_cnot.dat <==
2 32
3 128
4 512
5 1886
6 6398
7 13594
8 12610
9 9872
10 20992

==> graphs/fable3_cnot_sg.dat <==
2 32
3 128
4 512
5 2000
6 6812
7 15482
8 17200
9 28578
10 56458


==> graphs/fable6_cnot.dat <==
2 32
3 128
4 512
5 2048
6 8192
7 32768
8 131072
9 523440
10 2086150

==> graphs/fable6_cnot_sg.dat <==
2 32
3 128
4 512
5 2048
6 8192
7 31864
8 130944
9 523816
10 2075400


==> graphs/lcu_cnot.dat <==
2 382
3 657
4 2414
5 3125
6 6205
7 7391
8 8518
9 9654
10 10796
11 11955
12 21908
13 23819
14 25717
15 27645
16 29556

==> graphs/lcu_cnot_sg.dat <==
11 118106
12 140462 
13 226112 
14 262076
15 300704
16 341996


==> graphs/lcu_cnot_sg_bqskit.dat <==
2 383
3 2184
4 3847
5 9652
6 13862
7 31481
8 41036
9 76982
10 94940
11 114769

==> graphs/lcu_cnot_sg_complete.dat <==
2 454 383
3 2320 2184
4 4084 3847
5 10614 9652
6 15234 13862
7 32580 31481
8 42480 41036
9 79226 76982
10 97694 94940
11 118106 114769 
12 140462 
13 226112 
14 262076
15 300704
16 341996


==> graphs/o_n.dat <==
2 20
16 160



==> graphs/o_n2.dat <==
2 20 20000
16 640 640000

